LifelongCrossNav: Persistent 3D Semantic Memory for Cross-Floor Multi-Object Navigation

Object-goal navigation has made substantial progress in semantic perception and exploration, yet persistent memory for multi-object navigation and cross-floor navigation are still commonly addressed separately. We present LifelongCrossNav, a framework for sequential multi-object ObjectNav in unknown multi-floor indoor environments. Within each episode, the agent receives an ordered sequence of object-goal queries while continuously maintaining a shared sparse 3D semantic voxel memory. This memory incrementally accumulates geometric structure, traversability states, and vision-language features, allowing subsequent object-goal queries to retrieve previously acquired scene information without rebuilding the map. To support persistent search across floors, LifelongCrossNav combines support-aware 3D traversability mapping, stair-specific perception, and direction-aware stair traversal. A unified navigation policy coordinates same-floor frontier exploration, live and historical point-of-interest retrieval, stair navigation, and target-object search and approach. We further introduce HM3D-MFMON, a benchmark for sequential Multi-Floor Multi-Object Navigation built on HM3D scenes, including a dedicated subset in which completing the full sequence of object-goal subtasks requires at least one floor transition. Experimental results show that LifelongCrossNav consistently outperforms a representative planar persistent semantic-map baseline on HM3D-MFMON, demonstrating that persistent 3D semantic memory and cross-floor traversability modeling effectively support sequential multi-object navigation in multi-floor environments.

==> README.txt <==
LifelongCrossNav: combined research paper and technical supplement
===============================================================

arXiv LaTeX submission entry point: main.tex

One compilation includes:
  1) Main paper (with nine named authors)
  2) References
  3) Supplementary Material (Appendices A-G), from
     sec/technical_supplement_body.tex

The main text and supplementary material are combined into ONE PDF;
there is no separate supplementary .tex document to compile.

Formatting:
  Uses the supplied aamas.cls in nonacm mode ONLY for the established
  two-column article typography. No meeting headers, submission number,
  ACM reference-format citation box, or conference copyright is printed.
  The pdfcreator metadata is overridden in main.tex.

Local compilation (works using included main.bbl, no BibTeX required):
  pdflatex main.tex
  pdflatex main.tex
  pdflatex main.tex

Alternatively, if your system includes BibTeX:
  latexmk -pdf -interaction=nonstopmode -halt-on-error main.tex

main.bbl is included to preserve the bibliography when BibTeX is
not available. references_lifelongcrossnav.bib is also supplied.

arXiv source ZIP: upload the ZIP and select main.tex for compilation.
Authors should be entered consistently in arXiv submission metadata.

Source provenance: main text from the last author-attributed preprint;
technical supplement from the updated post-review supplement.
Both were combined without altering the reported measurements.

